Never Trust Your Victim: Weaponizing Vulnerabilities in Security Scanners

The first step of every attack is reconnaissance, i.e., to acquire information about the target. A common belief is that there is almost no risk in scanning a target from a remote location. In this paper we falsify this belief by showing that scanners are exposed to the same risks as their targets. Our methodology is based on a novel attacker model where the scan author becomes the victim of a counter-strike. We developed a working prototype, called RevOK, and we applied it to 78 scanning systems. Out of them, 36 were found vulnerable to XSS. Remarkably, RevOK also found a severe vulnerability in Metasploit Pro, a mainstream penetration testing tool.

==> data/corr-ordered.csv <==
1.00 1.00 0.97 0.95 0.90 0.90 0.83 0.82 0.83 0.81 0.72 0.65 0.55 0.41
1.00 1.00 0.97 0.95 0.90 0.90 0.83 0.82 0.83 0.81 0.72 0.65 0.55 0.41
0.97 0.97 1.00 0.92 0.87 0.87 0.80 0.80 0.81 0.83 0.69 0.63 0.56 0.35
0.95 0.95 0.92 1.00 0.85 0.85 0.82 0.78 0.79 0.75 0.67 0.61 0.58 0.30
0.90 0.90 0.87 0.85 1.00 0.80 0.77 0.72 0.79 0.80 0.72 0.55 0.53 0.43
0.90 0.90 0.87 0.85 0.80 1.00 0.78 0.81 0.82 0.71 0.67 0.56 0.57 0.39
0.83 0.83 0.80 0.82 0.77 0.78 1.00 0.66 0.67 0.72 0.64 0.57 0.52 0.40
0.82 0.82 0.80 0.78 0.72 0.81 0.66 1.00 0.83 0.64 0.60 0.49 0.53 0.29
0.83 0.83 0.81 0.79 0.79 0.82 0.67 0.83 1.00 0.71 0.55 0.40 0.44 0.34
0.81 0.81 0.83 0.75 0.80 0.71 0.72 0.64 0.71 1.00 0.62 0.49 0.43 0.35
0.72 0.72 0.69 0.67 0.72 0.67 0.64 0.60 0.55 0.62 1.00 0.54 0.43 0.38
0.65 0.65 0.63 0.61 0.55 0.56 0.57 0.49 0.40 0.49 0.54 1.00 0.39 0.27
0.55 0.55 0.56 0.58 0.53 0.57 0.52 0.53 0.44 0.43 0.43 0.39 1.00 0.18
0.41 0.41 0.35 0.30 0.43 0.39 0.40 0.29 0.34 0.35 0.38 0.27 0.18 1.00

==> data/corr-vulns-ordered.csv <==
1.00 1.00 1.00 1.00 1.00 0.97 0.97 0.93 0.93 0.91 0.87 0.80 0.73 0.20
1.00 1.00 1.00 1.00 1.00 0.97 0.97 0.93 0.93 0.91 0.87 0.80 0.73 0.20
1.00 1.00 1.00 1.00 1.00 0.97 0.97 0.93 0.93 0.91 0.87 0.80 0.73 0.20
1.00 1.00 1.00 1.00 1.00 0.97 0.97 0.93 0.93 0.91 0.87 0.80 0.73 0.20
1.00 1.00 1.00 1.00 1.00 0.97 0.97 0.93 0.93 0.91 0.87 0.80 0.73 0.20
0.97 0.97 0.97 0.97 0.97 1.00 0.93 0.97 0.90 0.94 0.84 0.83 0.70 0.19
0.97 0.97 0.97 0.97 0.97 0.93 1.00 0.90 0.90 0.87 0.83 0.77 0.70 0.21
0.93 0.93 0.93 0.93 0.93 0.97 0.90 1.00 0.87 0.97 0.80 0.86 0.67 0.19
0.93 0.93 0.93 0.93 0.93 0.90 0.90 0.87 1.00 0.90 0.80 0.74 0.67 0.19
0.91 0.91 0.91 0.91 0.91 0.94 0.87 0.97 0.90 1.00 0.78 0.83 0.65 0.18
0.87 0.87 0.87 0.87 0.87 0.84 0.83 0.80 0.80 0.78 1.00 0.67 0.67 0.19
0.80 0.80 0.80 0.80 0.80 0.83 0.77 0.86 0.74 0.83 0.67 1.00 0.55 0.16
0.73 0.73 0.73 0.73 0.73 0.70 0.70 0.67 0.67 0.65 0.67 0.55 1.00 0.19
0.20 0.20 0.20 0.20 0.20 0.19 0.21 0.19 0.19 0.18 0.19 0.16 0.19 1.00

==> data/corr-vulns.csv <==
1.00 0.55 0.65 0.67 0.73 0.73 0.73 0.73 0.73 0.67 0.67 0.70 0.70 0.19
0.55 1.00 0.83 0.86 0.80 0.80 0.80 0.80 0.80 0.67 0.74 0.83 0.77 0.16
0.65 0.83 1.00 0.97 0.91 0.91 0.91 0.91 0.91 0.78 0.90 0.94 0.87 0.18
0.67 0.86 0.97 1.00 0.93 0.93 0.93 0.93 0.93 0.80 0.87 0.97 0.90 0.19
0.73 0.80 0.91 0.93 1.00 1.00 1.00 1.00 1.00 0.87 0.93 0.97 0.97 0.20
0.73 0.80 0.91 0.93 1.00 1.00 1.00 1.00 1.00 0.87 0.93 0.97 0.97 0.20
0.73 0.80 0.91 0.93 1.00 1.00 1.00 1.00 1.00 0.87 0.93 0.97 0.97 0.20
0.73 0.80 0.91 0.93 1.00 1.00 1.00 1.00 1.00 0.87 0.93 0.97 0.97 0.20
0.73 0.80 0.91 0.93 1.00 1.00 1.00 1.00 1.00 0.87 0.93 0.97 0.97 0.20
0.67 0.67 0.78 0.80 0.87 0.87 0.87 0.87 0.87 1.00 0.80 0.84 0.83 0.19
0.67 0.74 0.90 0.87 0.93 0.93 0.93 0.93 0.93 0.80 1.00 0.90 0.90 0.19
0.70 0.83 0.94 0.97 0.97 0.97 0.97 0.97 0.97 0.84 0.90 1.00 0.93 0.19
0.70 0.77 0.87 0.90 0.97 0.97 0.97 0.97 0.97 0.83 0.90 0.93 1.00 0.21
0.19 0.16 0.18 0.19 0.20 0.20 0.20 0.20 0.20 0.19 0.19 0.19 0.21 1.00

==> data/corr.csv <==
1.00 0.40 0.49 0.56 0.65 0.65 0.63 0.61 0.55 0.54 0.57 0.49 0.39 0.27
0.40 1.00 0.83 0.82 0.83 0.83 0.81 0.79 0.79 0.55 0.67 0.71 0.44 0.34
0.49 0.83 1.00 0.81 0.82 0.82 0.80 0.78 0.72 0.60 0.66 0.64 0.53 0.29
0.56 0.82 0.81 1.00 0.90 0.90 0.87 0.85 0.80 0.67 0.78 0.71 0.57 0.39
0.65 0.83 0.82 0.90 1.00 1.00 0.97 0.95 0.90 0.72 0.83 0.81 0.55 0.41
0.65 0.83 0.82 0.90 1.00 1.00 0.97 0.95 0.90 0.72 0.83 0.81 0.55 0.41
0.63 0.81 0.80 0.87 0.97 0.97 1.00 0.92 0.87 0.69 0.80 0.83 0.56 0.35
0.61 0.79 0.78 0.85 0.95 0.95 0.92 1.00 0.85 0.67 0.82 0.75 0.58 0.30
0.55 0.79 0.72 0.80 0.90 0.90 0.87 0.85 1.00 0.72 0.77 0.80 0.53 0.43
0.54 0.55 0.60 0.67 0.72 0.72 0.69 0.67 0.72 1.00 0.64 0.62 0.43 0.38
0.57 0.67 0.66 0.78 0.83 0.83 0.80 0.82 0.77 0.64 1.00 0.72 0.52 0.40
0.49 0.71 0.64 0.71 0.81 0.81 0.83 0.75 0.80 0.62 0.72 1.00 0.43 0.35
0.39 0.44 0.53 0.57 0.55 0.55 0.56 0.58 0.53 0.43 0.52 0.43 1.00 0.18
0.27 0.34 0.29 0.39 0.41 0.41 0.35 0.30 0.43 0.38 0.40 0.35 0.18 1.00

==> data/plot.vuln.nolabel.gnuplot.txt <==
reset
set autoscale fix
set palette defined (0 'white', 1 'black')
set tics scale 0
set cbrange [0:1]
set cbtics ("0.0" 0.0, "0.5" 0.5, "1.0" 1.0)
unset key
set ytics ( "Location" 0, "Server" 1, "X-Powered" 2, "X-AspNet" 3, "X-AspNetMvc" 4, "CSP" 5, "X-Varnish" 6, "STS" 7, "X-XSS" 8, "Status" 9, "Set-Cookie" 10, "X-Frame" 11, "X-Content" 12, "Body" 13 )
set xtics rotate 90
set xtics ( "Location" 0, "Server" 1, "X-Powered" 2, "X-AspNet" 3, "X-AspNetMvc" 4, "CSP" 5, "X-Varnish" 6, "STS" 7, "X-XSS" 8, "Status" 9, "Set-Cookie" 10, "X-Frame" 11, "X-Content" 12, "Body" 13 )

plot 'corr-vulns.csv' matrix with image

